FixPix: Fixing Bad Pixels using Deep Learning

Efficient and effective on-line detection and correction of bad-pixels can improve yield and increase the expected lifetime of image sensors. This paper presents a comprehensive Deep Learning (DL) based on-line detection and correction approach, suitable for a wide range of pixel corruption rates. A confidence calibrated segmentation approach is introduced, which achieves nearly perfect bad pixel detection, even with a few training samples. A computationally light-weight correction algorithm is proposed for low rates of pixel corruption, that surpasses the accuracy of traditional interpolation-based techniques. In addition, a vision transformer (ViT) auto-encoder based image reconstruction approach is presented which yields promising results for high rates of pixel corruption or clustered defects. Unlike previous methods, which use proprietary images, we demonstrate the efficacy of the proposed methods on the open-source Samsung S7 ISP and MIT-Adobe FiveK datasets. Our approaches yield up to 99.6% detection accuracy with <0.6% false positives and corrected images within 1.5% average pixel error from 70% corrupted images. We achieve correction error at par with the state-of-the-art (SoTA) DL methods for clustered defects with less than half the computational cost.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
 Meta-Reviewer:
 The RAW data from the sensor is generally in Bayer CFA format, which is not a per pixel RGB full color representation. The reviewers have pointed to the lack of clarity on it. This is crucial. In the absence of ability to treat the error in the Bayer CFA format, the authors may be addressing the bad pixel injection mechanism wrongly. Revision with this clarity is needed to proceed further.

 The authors apologize for the lack of clarity on the image format. All experiments conducted in this paper are performed on datasets that have RAW images (.dng) which are in Bayer CFA format, with a single channel. SAY THAT WE HAVE ADDED PICTURE TO MAKE THINGS CLEARER.  
 
 The error injection is performed on these RGGB format images. The proposed networks (both UNet and ViT-AE) take single channel RGGB images as input. Therefore, the proposed methods treat the error in Bayer CFA format.  

 Reviewer #1

 1. Paper Summary:
This paper proposes a bad pixel detection and correction method. Multiple images are used during the test phase for detection. For correction, two approaches are presented for low and high corruption rates, i.e., MLP and ViT-based autoencoder.
2. Paper Strengths:
+ The proposed method is simple and effective

3. Paper Weaknesses:
- Test ensemble is a common strategy for image restoration methods. Therefore, it cannot be regarded as a contribution. [AGREE WITH REVIEWER THAT ENSEMBLED METHODS HAVEEN USED. MENTION YOU CITED SEVERAL. BUT HIGHLIGHT KEY DIFFERENCES: SPECIFIC METHOD WE USE IS DIFFERENT AND COMPUTATIONALLY CHEAP]

- No insights are observed in the approaches designed for low and high corruption rates. [HIGHLIGHT INSIGHTS ALREADY IDENTIFIED. HIGH CORRUPTION RATES REQUIRE VIT AUTOENCODER TO DO IMAGE RECONCTRUCTION - YOU DO BETTER BECAUSE USING MOER CONTEXT AT THE COST OF MORE COMPUTATIONAL COST. ADD THIS TO REBUTTLE SHOWING YOU ARE DOING THE BEST YOU CAN TO ADDRESS THE CONCERN]

- Is a 70% corruption rate meaningful for bad pix correction? [70% OF CORRUPTION OF A PATCH OF SOMETHING LIKE 5x5. REFER TO OTHER PAPERS THAT HIGHLIGHT THIS]

- How is the Bayer pattern considered in this method? [ALREADY DONE]

4. Overall Recommendation:
Weak Reject
5. Justification For Recommendation And Suggestions For Rebuttal:
The contribution is limited, and the practical situations (e.g., error rates and Bayer pattern) are not discussed.

Reviewer #3

 1.In Section 3, the authors mention utilizing the mean probability scores of multiple frames. However, they later state that this method does not require storing pixel information from multiple frames, which seems somewhat contradictory. This might need a more detailed explanation.

 We maintain a pixel-wise cumulated probability score (sum of probability scores) across multiple frames, instead of maintaining individual pixel-wise probabilities  for each frame. [NEED TO INCLUDE REFERENCE... THIS IN CONTRAST TO BAYSIAN SCORES THAT...  WE CONJECTURE THAT WE NEED FAR FEWER FRAMES TO BE EFFFECTIVE BECAUSE OF SOMETHING....] Therefore, we just need to store the information corresponding to the number of pixels in a single frame.


2.I noticed that in Table 1, the recall rate for an error deviation of only 0.01% is higher than that for a deviation of 70% in MIT FiveK dataset. This is quite interesting but seems counterintuitive. Could the authors analyze the reasons behind this?

[SKEWED DISTRIBUTION FOR 0.01% ERROR RATE,
SEARCH FOR PAPERS THAT DISCUSS IMPACT OF SKEWED DISTRIBUTION FOR SEGMENTATION]

 5.The paper presents two models designed specifically for high and low error rates, but it does not define a clear evaluation standard for what constitutes high or low error rates, nor does it provide a precise threshold. 

 The authors state in Secion 5.2:
 "Therefore, we set an error rate of 40\% as the threshold for switching to AE based reconstruction."
 This switching threshold is based on experimental results and the suitable correction approach can be automatically updated based on error rate.

 [WHAT MORE CAN WE SAY. ADD IMPACT OF A x% variation in threshold, showing that the exact value of the threshold doesn't matter that much]

REviewer #4:
 Questions
1. Paper Summary:
The authors present a method where bad pixels are detected using a modified u-net that receives multiple images as input. They also use a ViT-Autoencoder to reconstruct the bad detected pixels.
2. Paper Strengths:
The authors present a method to detect bad pixels in an image and predict the bad pixels. The methods used are refined and re-arranged to fit this application. The proposed deep networks, although not novel, seem to produce very good results on a very interesting application.
3. Paper Weaknesses:
The presented networks are not novel, i.e. the U-Net, the MLP and the ViT- AE are all well-known architectures. Therefore, it is an application paper.
4. Overall Recommendation:
Weak Accept
5. Justification For Recommendation And Suggestions For Rebuttal:
The proposed networks are not novel, thus the recommendation. However, the proposed networks are altered in order to fit the new application with very interesting results. Most impressive is the proposed confidence-calibrated segmentation that seeks the same pattern in multiple images. The reviewer recommends the acceptance of the paper.
